A new enigmatic radio relic in the low mass cluster Abell 2108

We report the discovery of a radio relic in the northeastern periphery of the cluster Abell 2108 (A2108). A2108 is a part of the uGMRT LOw-MAss Galaxy Cluster Survey (GLOMACS), where our main aim is to search for diffuse radio emission signatures in very sparsely explored low-mass galaxy clusters using uGMRT band-3 (central frequency 400 MHz). We used our uGMRT band-3 data along with the existing archival band-3 uGMRT data to improve image sensitivity. Along with the previously reported southwestern relic, the discovery of the new relic makes A2108 one of the few low-mass clusters hosting double relics. The new relic spans over a region of 610 kpc $\times$ 310 kpc and, interestingly, differs considerably in size and morphology from the other relic. With XMM-Newton science archive data, we also report the tentative detection of a mildly supersonic shock of Mach number $\mathcal{M}_\mathrm{SB}=1.42$ and $\mathcal{M}_\mathrm{T} = 1.43$ from the surface brightness and temperature discontinuities, respectively near this newly found relic. Both the relics in A2108 are found to be significantly under-luminous compared to other double relic systems in the mass-luminosity plane. Though mild supersonic shocks resulting from an off-axis merger could have influenced their origin, we hypothesize that further local environments have played a crucial role in shaping their morphology.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
